Tool-Supported Architecture-Based Data Flow Analysis for Confidentiality

Through the increasing interconnection between various systems, the need for confidential systems is increasing. Confidential systems share data only with authorized entities. However, estimating the confidentiality of a system is complex, and adjusting an already deployed software is costly. Thus, it is helpful to have confidentiality analyses, which can estimate the confidentiality already at design time. Based on an existing data-flow-based confidentiality analysis concept, we reimplemented a data flow analysis as a Java-based tool. The tool uses the software architecture to identify access violations based on the data flow. The evaluation for our tool indicates that we can analyze similar scenarios and scale for certain scenarios better than the existing analysis.

==> data/NewBranchCountTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,71,76,60,92,47
10,289,318,243,376,209


==> data/NewCharacteristicsPropagationTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,291,301,259,402,218
10,264,307,244,356,214
100,307,350,293,398,278
1000,1009,1059,962,1164,935
10000,22383,22721,22039,26727,21638
100000,454405,544550,246460,585172,240123


==> data/NewNodeCharacteristicsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,84,99,75,185,72
10,64,70,50,74,48
100,61,71,52,105,50
1000,58,62,51,66,48
10000,93,96,77,103,65
100000,373,509,260,588,195


==> data/NewSEFFParameterTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,350,369,262,578,237
10,217,239,193,283,177
100,285,310,217,389,194
1000,480,593,445,618,411
10000,10035,10143,8920,10216,8304
100000,2421699,2475818,2258073,2597213,2158417


==> data/NewVariableActionsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,58,70,55,140,49
10,47,51,40,87,38
100,58,64,52,70,45
1000,104,127,97,167,81
10000,2446,2636,2123,2809,1835
100000,298826,307323,293416,322537,278614


==> data/OldBranchCountTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,195,204,190,255,153
10,165,192,152,257,147


==> data/OldCharacteristicsPropagationTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,181,197,171,202,151
10,223,236,212,249,198
100,639,675,595,808,545
1000,3634,4280,3542,4497,3500
10000,37630,39379,37248,49078,36153
100000,529694,548613,524255,555764,519870


==> data/OldNodeCharacteristicsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,139,121,148,166,102
10,79,74,84,110,72
100,111,107,125,152,105
1000,612,602,621,635,599


==> data/OldSEFFParameterTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,164,174,144,180,121
10,250,308,239,346,224
100,8438,8742,8121,9305,7973


==> data/OldVariableActionsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,143,175,113,225,76
10,53,55,44,57,43
100,55,55,51,55,49

